Neural Network Attributions: A Causal Perspective

We propose a new attribution method for neural networks developed using first principles of causality (to the best of our knowledge, the first such). The neural network architecture is viewed as a Structural Causal Model, and a methodology to compute the causal effect of each feature on the output is presented. With reasonable assumptions on the causal structure of the input data, we propose algorithms to efficiently compute the causal effects, as well as scale the approach to data with large dimensionality. We also show how this method can be used for recurrent neural networks. We report experimental results on both simulated and real datasets showcasing the promise and usefulness of the proposed algorithm.

==> Notes.txt <==
Paper Outline
=============
Introduction
    - Para 1: General view of explainability (borrow from NIPS submission)
    - Para 2: Categorization of current efforts (borrow from NIPS submission)
    - We focus on attribution-based methods - to the best of our knowledge, this is the first effort on a causal approach to attribution. We need to clearly differentiate ourselves from: (i) other attribution efforts in NNs so far; (ii) any other paper that talks about causality and NNs (like CausalGAN); and (iii) other papers on causality of which this paper could be seen as a trivial extension (if required, we can split this into 2 paras)
    - Summary of key contributions (also mention about handling feedforward NNs and RNNs in this work)
    - Any notes on what conditions we focus on, and how other conditions are future work
Related Work and Motivation
    - Combine Sec 6 and App A.9 from NIPS submission (Done)
    - Include papers mentioned by NIPS reviewers in this section too
    - One illustration highlighting the usefulness of causal attribution (from App A.9 and/or rebuttal)
Preliminaries and Background
    - We follow the standard definitions of SCMs and d-separation as in [Pearl's book]. For the reader new to these concepts, we present these definitions in Appendix A.1.
    - Feedforward Neural networks as SCMs (acknowledge that earlier papers have also looked at this for feedforward NNs)
    - RNNs as SCMs (acknowledge that earlier papers have also looked at this too, see Reviewer 2's citation)
    (To finalize where to have it - State Proposition 2 and Corollary 2.1, and introduce the assumption of the exogenous variables)
    Move the discussion before Proposition 3 in Sec 4.2 here
Causal Attributions for Neural Networks
    - Causal Attributions
        Largely similar to Sec 4.1 from NIPS submission
        Sec 4.3: First para - move to Sec 4.1 after Eqn 1 
        pls use square brackets for expectation terms
        fix typos pointed out in reviews, especially ones for math representations
        Change Eqn 3 to inline math
        Don't end Sec 4.1 on a negative note. Please say "We address this in Sec x.y".
    - Calculating Interventional Expectations
        Sec 4.2: Change \mu to a different symbol, and to the extent, clarify any potential questions in parenthesis.
        Sec 4.2: Give the assumptions for Taylor series expansions to hold (as pointed out by Reviewer 2)
        Sec 4.2: Change "=" to "\approx" in Eqns 4 and 5
        Sec 4.2: Swap paras after Eqn 5. Start the discussion after Eqn 5 with the last line of the 2nd para after it (why the first-order terms vanish?)
        Sec 4.2: Move the last para to before Proposition 4 when discussing the actual methodology
    - Causal Regressors
        Sec 4.3: First para - move to Sec 4.1 after Eqn 1, and devote this section to Causal Regressors
        Sec 4.3: Update the language to reduce the dependency of our method on the class of functions chosen in this work
    - Methodology
        Include the algorithms in a more algorithmic mode here
        Move the last para in Sec 4.2 to before Proposition 4 when discussing the actual methodology
    - Scaling to Large Datasets
Experiments and Results
    - Iris dataset
    - Synthetic dataset (include comparison with simple gradient)
    - Aircraft data (we need comparison with gradient-based methods)
    - Image Data
        Methodology as well as Results
Conclusions and Future Work

Appendix
    - A.1 Basics of Causality
        Defns of SCM, d-separation (along with what's already in App A.1)
    - A. More results
            Additional aircraft results
            Speech results

==> Rebuttal-Mar2019.txt <==
 
